QuietPaw: Learning Quadrupedal Locomotion with Versatile Noise Preference Alignment

When operating at their full capacity, quadrupedal robots can produce loud footstep noise, which can be disruptive in human-centered environments like homes, offices, and hospitals. As a result, balancing locomotion performance with noise constraints is crucial for the successful real-world deployment of quadrupedal robots. However, achieving adaptive noise control is challenging due to (a) the trade-off between agility and noise minimization, (b) the need for generalization across diverse deployment conditions, and (c) the difficulty of effectively adjusting policies based on noise requirements. We propose QuietPaw, a framework incorporating our Conditional Noise-Constrained Policy (CNCP), a constrained learning-based algorithm that enables flexible, noise-aware locomotion by conditioning policy behavior on noise-reduction levels. We leverage value representation decomposition in the critics, disentangling state representations from condition-dependent representations and this allows a single versatile policy to generalize across noise levels without retraining while improving the Pareto trade-off between agility and noise reduction. We validate our approach in simulation and the real world, demonstrating that CNCP can effectively balance locomotion performance and noise constraints, achieving continuously adjustable noise reduction.

==> data.txt <==
DPPO_averse: x = 0.13533703703703703_0.008829786538501411
DPPO_averse: y = 0.08017037037037035_0.0028199769916075843
DPPO_averse: r = 0.9220833333333333_0.014199707294264861
DPPO_averse: x_1 = 0.17583333333333337_0.02084199819808286
DPPO_averse: y_1 = 0.08623333333333333_0.010210234516840874
DPPO_averse: r_1 = 0.9105833333333333_0.08796077092785295
DPPO_averse: x_-1 = 0.18343333333333334_0.026623840611168192
DPPO_averse: y_-1 = 0.09466666666666668_0.008944768800192036
DPPO_averse: r_-1 = 0.8109166666666666_0.010000694420333444
DPPO_neutral: x = 0.1396444444444445_0.003486384451435318
DPPO_neutral: y = 0.07428148148148148_0.000976854923639195
DPPO_neutral: r = 0.9620648148148148_0.0005566347542663227
DPPO_neutral: x_1 = 0.15416666666666667_0.014189276075810057
DPPO_neutral: y_1 = 0.0832_0.00509182351095034
DPPO_neutral: r_1 = 0.9563333333333333_0.01809043639299198
DPPO_neutral: x_-1 = 0.23543333333333336_0.01440840803913543
DPPO_neutral: y_-1 = 0.08746666666666665_0.008463385190861216
DPPO_neutral: r_-1 = 0.8751666666666668_0.0031710495984067187

PPO: x = 0.14918148148148147_0.0002945434261768331
PPO: y = 0.07698888888888888_0.0001982952033063815
PPO: r = 0.9621759259259259_0.001098149709573545
PPO: x_1 = 0.17453333333333335_0.00047842333648023843
PPO: y_1 = 0.09053333333333334_0.00018856180831641807
PPO: r_1 = 0.9285_0.0037249161064378195
PPO: x_-1 = 0.24916666666666668_0.005429753421862026
PPO: y_-1 = 0.09766666666666668_0.0013888444437333105
PPO: r_-1 = 0.8646666666666668_0.006128258770283417
DPPO_adaptive: x = 0.12751851851851853_0.010035465231580743
DPPO_adaptive: y = 0.07268148148148149_0.0002348860740104805
DPPO_adaptive: r = 0.9642592592592591_0.004380578943391721
DPPO_adaptive: x_1 = 0.15073333333333333_0.007349527573630533
DPPO_adaptive: y_1 = 0.07763333333333333_0.0029936970825756885
DPPO_adaptive: r_1 = 0.9756666666666667_0.009963126461552563
DPPO_adaptive: x_-1 = 0.19426666666666667_0.03983083674184557
DPPO_adaptive: y_-1 = 0.08660000000000001_0.007443565453911635
DPPO_adaptive: r_-1 = 0.8796666666666667_0.008982235554446103

